Learning a Probabilistic Strategy for Computational Imaging Sensor Selection

Optimized sensing is important for computational imaging in low-resource environments, when images must be recovered from severely limited measurements. In this paper, we propose a physics-constrained, fully differentiable, autoencoder that learns a probabilistic sensor-sampling strategy for optimized sensor design. The proposed method learns a system's preferred sampling distribution that characterizes the correlations between different sensor selections as a binary, fully-connected Ising model. The learned probabilistic model is achieved by using a Gibbs sampling inspired network architecture, and is trained end-to-end with a reconstruction network for efficient co-design. The proposed framework is applicable to sensor selection problems in a variety of computational imaging applications. In this paper, we demonstrate the approach in the context of a very-long-baseline-interferometry (VLBI) array design task, where sensor correlations and atmospheric noise present unique challenges. We demonstrate results broadly consistent with expectation, and draw attention to particular structures preferred in the telescope array geometry that can be leveraged to plan future observations and design array expansions.

==> ICCP_README.txt <==
Papers submitted to ICCP 2020 should be in IEEE Computer society
*journal* style, but anonymized to remove author names and associated
identifying information (acknowledgments, biographies, etc.) and with
line-numbers to assist reviewers in referring to specific portions of
the manuscript during review.

Submitted papers should also fit within 11 pages including
references. Final camera ready submissions should fit within 12 pages,
after including author biographies.

Please see the iccp20_template.tex file for an example paper. This can
be used as a starting point for your own manuscript.

Note: The lipsum package is only used in the template to generate
random text. If you do not have the package installed in your LaTeX
installation, simply remove the \usepackage{lipsum} and all \lipsum
commands.

For any questions, please contact ayan@wustl.edu


==> IEEEtran_README.txt <==

August 26, 2015


IEEEtran is a LaTeX class for authors of the Institute of Electrical and
Electronics Engineers (IEEE) transactions journals and conferences.
The latest version of the IEEEtran package can be found at CTAN:

http://www.ctan.org/pkg/ieeetran

as well as within IEEE's site:

http://www.ieee.org/


This package contains the IEEE Computer Society subset of the full IEEEtran
package and is intended for use with IEEE Computer Society publications.
The included version of the IEEEtran_HOWTO.pdf has been specially formatted
in IEEE Computer Society (compsoc) journal mode.


For latest news, helpful tips, answers to frequently asked questions,
beta releases and other support, visit the IEEEtran home page at my
website:

http://www.michaelshell.org/tex/ieeetran/

Version 1.8b has a number of significant changes over the v1.8a release.
For a full history of changes, please read the file changelog.txt.
The most notable changes in this release include:

 1) Added new comsoc mode for the IEEE Communications Society.
    This mode (at present) only invokes the use of the newtxmath math fonts.
 
 2) Revised IEEEeqnarray column specifications to work with active " 
    (or other punctuation catcode changes) as with babel under the
    german or ngerman language modes. 
    Thanks to Stefan M. Moser for reporting this problem.

 3) Added \indexspace and other index related macros as newer versions of
    article.cls now do. These macros are needed to avoid an error when
    using the glossaries package.
    Thanks to Sebastian Nyberg for suggesting this change.

 4) Fixed odd/even page header font bug under compsoc mode and
    other page style code improvements.
    Thanks to Marco Paolieri for reporting this problem.

 5) Added hooks to allow for easy control of spacing above title.

 6) Added the \IEEEnoauxwrite command.
    Thanks to Sudarshan Mukherjee for suggesting this feature.


NOTE: Take care not to confuse the "comsoc" and "compsoc" class
options/modes as they are very different:

comsoc  ==> IEEE Communications Society
compsoc ==> IEEE Computer Society

The comsoc mode requires that an acceptable Times math font be available on
the LaTeX system. This requirement will be enforced by IEEEtran in comsoc
mode. Either the freely available newtxmath font by Michael Sharpe
http://www.ctan.org/pkg/newtx
(version 1.451, July 28, 2015 or later is recommended)
or the commercial MathTime font (e.g., mtpro2.sty) is acceptable.
See Section II-D (2.4) "Class Options - comsoc, compsoc, transmag" of
the IEEEtran HOWTO for more details.


Best wishes for all your publication endeavors,

Michael Shell
http://www.michaelshell.org/


********************************** Files **********************************

README                 - This file.

IEEEtran.cls           - The IEEEtran LaTeX class file.

changelog.txt          - The revision history.

IEEEtran_HOWTO.pdf     - The IEEEtran LaTeX class user manual.

bare_conf_compsoc.tex  - A bare bones starter file for IEEE Computer Society
                         conference papers.

bare_jrnl_compsoc.tex  - A bare bones starter file for IEEE Computer Society
                         journal papers.

bare_adv.tex           - A bare bones starter file showing advanced
                         techniques such as conditional compilation,
                         hyperlinks, PDF thumbnails, etc. The illustrated
                         format is for a IEEE Computer Society journal paper.

***************************************************************************
Legal Notice:
This code is offered as-is without any warranty either expressed or
implied; without even the implied warranty of MERCHANTABILITY or
FITNESS FOR A PARTICULAR PURPOSE! 
User assumes all risk.
In no event shall the IEEE or any contributor to this code be liable for
any damages or losses, including, but not limited to, incidental,
consequential, or any other damages, resulting from the use or misuse
of any information contained here.

All comments are the opinions of their respective authors and are not
necessarily endorsed by the IEEE.

This work is distributed under the LaTeX Project Public License (LPPL)
( http://www.latex-project.org/ ) version 1.3, and may be freely used,
distributed and modified. A copy of the LPPL, version 1.3, is included
in the base LaTeX documentation of all distributions of LaTeX released
2003/12/01 or later.
Retain all contribution notices and credits.
** Modified files should be clearly indicated as such, including  **
** renaming them and changing author support contact information. **

File list of work: IEEEtran.cls, IEEEtran_HOWTO.pdf, bare_adv.tex,
                   bare_conf_compsoc.tex, bare_jrnl_compsoc.tex.
***************************************************************************

